Multilevel Minimization for Deep Residual Networks

We present a new multilevel minimization framework for the training of deep residual networks (ResNets), which has the potential to significantly reduce training time and effort. Our framework is based on the dynamical system's viewpoint, which formulates a ResNet as the discretization of an initial value problem. The training process is then formulated as a time-dependent optimal control problem, which we discretize using different time-discretization parameters, eventually generating multilevel-hierarchy of auxiliary networks with different resolutions. The training of the original ResNet is then enhanced by training the auxiliary networks with reduced resolutions. By design, our framework is conveniently independent of the choice of the training strategy chosen on each level of the multilevel hierarchy. By means of numerical examples, we analyze the convergence behavior of the proposed method and demonstrate its robustness. For our examples we employ a multilevel gradient-based methods. Comparisons with standard single level methods show a speedup of more than factor three while achieving the same validation accuracy.

==> circular_1lev.csv <==
,V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
0,1,1.370607614517212,0.7628921270370483,0.4990000128746033,1.348187804222107,0.7404723167419434,0.5159999728202821
1,2,1.324835181236267,0.7171437740325928,0.4959999918937683,1.304564356803894,0.6968729496002197,0.5120000243186951
2,3,1.2941429615020752,0.686476469039917,0.4990000128746033,1.2754311561584473,0.6677646040916443,0.5040000081062317
3,4,1.2721436023712158,0.6645006537437439,0.6065000295639038,1.254566669464111,0.6469236612319946,0.6079999804496765
4,5,1.2552957534790041,0.6476768851280212,0.5534999966621399,1.2385814189910889,0.6309624314308167,0.5580000281333923
5,6,1.2416143417358398,0.6340197324752808,0.5580000281333923,1.2255747318267822,0.6179800629615784,0.5659999847412109
6,7,1.2299413681030271,0.6223708391189575,0.5659999847412109,1.2144432067871094,0.6068726778030396,0.5680000185966492
7,8,1.2196016311645508,0.6120534539222717,0.5715000033378601,1.2045608758926392,0.5970126986503601,0.578000009059906
8,9,1.2101671695709229,0.6026435494422913,0.5789999961853027,1.1955416202545166,0.588018000125885,0.5820000171661377
9,10,1.2013881206512451,0.593888521194458,0.5855000019073486,1.1871404647827148,0.5796408653259277,0.5979999899864197
10,11,1.1931047439575195,0.5856283903121948,0.5929999947547913,1.1791980266571045,0.5717216730117798,0.6000000238418579
11,12,1.1851890087127686,0.5777361989021301,0.5964999794960022,1.171600103378296,0.564147412776947,0.6079999804496765
12,13,1.1775739192962646,0.5701451301574707,0.6054999828338623,1.1642794609069824,0.556850790977478,0.628000020980835
13,14,1.170215129852295,0.5628097057342529,0.6150000095367432,1.1572052240371704,0.5497998595237732,0.6359999775886536
14,15,1.1630631685256958,0.5556819438934326,0.6230000257492065,1.1503260135650637,0.5429448485374451,0.6439999938011169
15,16,1.1560972929000854,0.5487402081489563,0.6294999718666077,1.1436254978179932,0.5362684726715088,0.6439999938011169
16,17,1.1492869853973389,0.5419527292251587,0.640999972820282,1.1370863914489746,0.5297521352767944,0.6520000100135803
17,18,1.1426129341125488,0.5353022217750549,0.6514999866485596,1.130690336227417,0.5233797430992126,0.6620000004768372
18,19,1.1360694169998171,0.52878338098526,0.6610000133514404,1.1244347095489502,0.5171486139297485,0.6759999990463257
19,20,1.1296513080596924,0.5223892331123352,0.6740000247955322,1.1182945966720579,0.5110325217247009,0.6919999718666077
20,21,1.1233538389205933,0.5161141753196716,0.6894999742507935,1.1122629642486572,0.5050233602523804,0.7099999785423279
21,22,1.1171717643737793,0.5099561810493469,0.7074999809265137,1.106337308883667,0.4991217255592346,0.7160000205039978
22,23,1.111093521118164,0.5039015412330627,0.722000002861023,1.1005028486251829,0.4933108389377594,0.7300000190734863
23,24,1.105116605758667,0.4979484081268311,0.7310000061988831,1.0947597026824951,0.487591564655304,0.7319999933242798
24,25,1.099242925643921,0.4920985698699951,0.7434999942779541,1.0891103744506836,0.481965959072113,0.7459999918937683
25,26,1.0934478044509888,0.4863277971744538,0.7565000057220459,1.083557367324829,0.4764374196529389,0.75
26,27,1.08772873878479,0.4806320071220398,0.7655000090599059,1.0780854225158691,0.4709886312484741,0.7540000081062317
27,28,1.0820891857147217,0.4750149846076965,0.7724999785423279,1.0726959705352783,0.465621829032898,0.7620000243186951
28,29,1.0765353441238403,0.4694856703281402,0.7850000262260437,1.0673727989196775,0.4603230953216553,0.765999972820282
29,30,1.0710465908050537,0.4640212953090668,0.7954999804496765,1.0621073246002195,0.45508196949958796,0.777999997138977
30,31,1.0656158924102783,0.458613932132721,0.8015000224113464,1.0568927526474001,0.4498908817768097,0.7879999876022339
31,32,1.0602469444274902,0.4532679319381714,0.8059999942779541,1.0517306327819824,0.4447515308856964,0.8040000200271606
32,33,1.0549381971359253,0.44798311591148376,0.8159999847412109,1.0466229915618896,0.4396679699420929,0.8119999766349792
33,34,1.049699783325195,0.4427678883075714,0.8224999904632568,1.0415719747543335,0.4346401393413544,0.8339999914169312
34,35,1.0445131063461304,0.4376052916049957,0.8314999938011169,1.0365668535232544,0.4296590685844421,0.8519999980926514
35,36,1.0393743515014648,0.4324900507926941,0.8360000252723694,1.0316033363342283,0.424718976020813,0.8539999723434448
36,37,1.0342864990234375,0.4274249970912933,0.8429999947547913,1.0266811847686768,0.4198196828365326,0.8659999966621399
37,38,1.0292401313781738,0.42240256071090704,0.8489999771118164,1.0217994451522827,0.41496196389198303,0.8679999709129333
38,39,1.0242394208908079,0.4174259305000305,0.8569999933242798,1.0169646739959717,0.4101511836051941,0.8679999709129333
39,40,1.0192902088165283,0.4124995768070221,0.8610000014305115,1.0121777057647705,0.4053870141506195,0.871999979019165
40,41,1.0143882036209106,0.4076210856437683,0.8659999966621399,1.00743567943573,0.4006685316562653,0.8740000128746033
41,42,1.0095276832580566,0.402784675359726,0.8740000128746033,1.002724289894104,0.3959813117980957,0.8820000290870667
42,43,1.0047123432159424,0.3979921340942383,0.8805000185966492,0.9980655312538148,0.3913452625274658,0.8899999856948853
43,44,0.99993097782135,0.3932349681854248,0.8859999775886536,0.9934479594230652,0.3867519497871399,0.9020000100135804
44,45,0.9951944351196288,0.3885215818881989,0.8914999961853027,0.9888718724250792,0.3821990489959717,0.9039999842643738
45,46,0.9904897212982178,0.3838403522968292,0.8964999914169312,0.9843294620513916,0.37768012285232544,0.9039999842643738
46,47,0.9858275651931764,0.3792012929916382,0.8999999761581421,0.9798248410224916,0.37319856882095337,0.906000018119812
47,48,0.9812139868736268,0.3746104836463928,0.9049999713897704,0.9753641486167908,0.3687606453895569,0.906000018119812
48,49,0.9766399264335632,0.3700612783432007,0.9075000286102296,0.9709312915802002,0.3643526136875153,0.9100000262260436
49,50,0.9721118211746216,0.36555615067482,0.9110000133514404,0.966533899307251,0.3599782586097717,0.9160000085830688
50,51,0.9676283597946168,0.3610963225364685,0.9135000109672546,0.9621787667274476,0.3556467294692993,0.9219999909400941
51,52,0.9631879329681396,0.3566785156726837,0.9169999957084656,0.9578607082366944,0.351351261138916,0.9259999990463256
52,53,0.9587866067886353,0.3523016571998596,0.9204999804496764,0.9535765647888184,0.3470916152000427,0.9279999732971193
53,54,0.95442533493042,0.347963809967041,0.9235000014305116,0.9493294954299928,0.34286800026893616,0.9319999814033508
54,55,0.9501038789749146,0.3436653912067413,0.9254999756813048,0.9451185464859008,0.33868008852005005,0.9340000152587892
55,56,0.9458183050155641,0.3394022881984711,0.9290000200271606,0.9409438371658324,0.3345278799533844,0.9340000152587892
56,57,0.9415746927261353,0.33518290519714355,0.934499979019165,0.9368059635162354,0.3304141461849213,0.9399999976158142
57,58,0.9373844861984252,0.33101487159729004,0.9375,0.9327120780944824,0.3263424336910248,0.9419999718666076
58,59,0.9332326650619508,0.3268878161907196,0.940500020980835,0.9286485910415648,0.3223037123680115,0.9459999799728394
59,60,0.9291291832923888,0.3228077888488769,0.9445000290870668,0.9246220588684082,0.31830069422721863,0.9520000219345092
60,61,0.9250752329826356,0.31877613067626953,0.9480000138282776,0.920639991760254,0.31434085965156555,0.9539999961853028
61,62,0.9210579395294191,0.3147828280925751,0.9505000114440918,0.9166949391365052,0.3104197978973389,0.9580000042915344
62,63,0.9170854091644288,0.3108338713645935,0.9545000195503236,0.9127827286720276,0.3065311908721924,0.959999978542328
63,64,0.9131619334220886,0.3069337010383606,0.9564999938011168,0.9089086055755616,0.3026804029941559,0.9639999866485596
64,65,0.9092819690704346,0.3030778169631958,0.9589999914169312,0.9050683975219728,0.2988642454147339,0.9639999866485596
65,66,0.9054452180862428,0.29926350712776184,0.962499976158142,0.9012749195098876,0.2950931489467621,0.9639999866485596
66,67,0.9016537070274352,0.2954953908920288,0.9635000228881836,0.8975307941436768,0.2913724482059479,0.9639999866485596
67,68,0.8979068994522095,0.2917720973491669,0.9649999737739564,0.8938311338424683,0.28769636154174805,0.9660000205039978
68,69,0.8942017555236816,0.2880900800228119,0.9679999947547911,0.8901768922805786,0.2840652167797089,0.972000002861023
69,70,0.8905457258224487,0.28445735573768616,0.9710000157356262,0.8865712285041809,0.28048282861709595,0.9739999771118164
70,71,0.8869309425354004,0.2808656096458435,0.9735000133514404,0.883010745048523,0.2769454121589661,0.977999985218048
71,72,0.8833581209182739,0.2773166000843048,0.975000023841858,0.8794858455657959,0.2734443247318268,0.977999985218048
72,73,0.8798421621322632,0.2738242447376251,0.9769999980926514,0.8760155439376831,0.26999762654304504,0.9819999933242798
73,74,0.8763687610626221,0.2703736126422882,0.9800000190734864,0.8725993633270264,0.2666042149066925,0.9819999933242798
74,75,0.872940182685852,0.26696866750717163,0.9819999933242798,0.8692238926887512,0.2632523775100708,0.9819999933242798
75,76,0.8695594668388367,0.2636111378669739,0.9829999804496764,0.8659049272537231,0.25995659828186035,0.9860000014305116
76,77,0.8662245869636536,0.2602998614311218,0.9844999909400941,0.8626271486282349,0.25670239329338074,0.9860000014305116
77,78,0.862942099571228,0.2570401728153229,0.9860000014305116,0.85939621925354,0.2534942924976349,0.9860000014305116
78,79,0.85970538854599,0.2538264989852905,0.9860000014305116,0.8562131524085999,0.2503342628479004,0.9879999756813048
79,80,0.8565140962600708,0.2506588101387024,0.9865000247955322,0.8530795574188232,0.24722428619861606,0.9879999756813048
80,81,0.8533689975738525,0.24753674864768985,0.9875000119209291,0.8499935865402222,0.24416139721870425,0.9900000095367432
81,82,0.8502733111381531,0.2444654852151871,0.9875000119209291,0.8469586968421936,0.2411508411169052,0.9919999837875366
82,83,0.8472254872322083,0.24144043028354645,0.9884999990463256,0.8439692258834839,0.2381841391324997,0.9919999837875366
83,84,0.8442234396934509,0.2384617179632187,0.9915000200271606,0.8410243988037109,0.2352626919746399,0.9919999837875366
84,85,0.8412644267082214,0.2355257272720337,0.9915000200271606,0.8381256461143494,0.23238693177700046,0.9919999837875366
85,86,0.8383573293685913,0.23264138400554654,0.993499994277954,0.8352760076522827,0.229560062289238,0.9919999837875366
86,87,0.8354989886283875,0.2298065572977066,0.9940000176429749,0.8324683904647827,0.22677597403526306,0.9919999837875366
87,88,0.8326953649520874,0.2270272821187973,0.9944999814033508,0.829717755317688,0.22404968738555908,0.9919999837875366
88,89,0.8299398422241211,0.2242949903011322,0.9955000281333924,0.8270125389099121,0.22136764228343964,0.9940000176429749
89,90,0.8272329568862915,0.22161082923412326,0.9959999918937684,0.8243563771247864,0.2187342494726181,0.9959999918937684
90,91,0.8245711922645569,0.21897165477275848,0.996999979019165,0.8217473030090332,0.2161477506160736,0.9959999918937684
91,92,0.821951687335968,0.2163763642311096,0.9975000023841858,0.8191819190979004,0.2136066257953644,0.9959999918937684
92,93,0.8193776607513428,0.2138252556324005,0.9980000257492064,0.8166579008102417,0.21110543608665466,0.9959999918937684
93,94,0.8168517947196959,0.21132290363311768,0.9980000257492064,0.8141782879829407,0.2086494117975235,0.9980000257492064
94,95,0.8143741488456726,0.2088681012392044,0.9994999766349792,0.8117426633834839,0.2062366008758545,0.9980000257492064
95,96,0.8119401931762695,0.2064587026834488,0.9994999766349792,0.809346079826355,0.20386458933353424,1.0


==> circular_2048blks.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,1.3706631660461426,0.7629476189613342,0.49900001287460327,1.348243236541748,0.7405277490615845,0.515999972820282
2,1.1774241924285889,0.5698934197425842,0.6019999980926514,1.1640903949737549,0.5565596222877502,0.6179999709129333
3,1.0993752479553223,0.4920281171798706,0.7444999814033508,1.0891714096069336,0.48182427883148193,0.7459999918937683
4,1.034529685974121,0.4273639917373657,0.8399999737739563,1.0268433094024658,0.4196774959564209,0.8600000143051147
5,0.9769748449325562,0.36998891830444336,0.9049999713897705,0.9711415767669678,0.364155650138855,0.906000018119812
6,0.9254697561264038,0.3186623454093933,0.9445000290870667,0.9209021329879761,0.3140947222709656,0.9559999704360962
7,0.8803038597106934,0.2736729085445404,0.9769999980926514,0.8763340711593628,0.26970311999320984,0.9800000190734863
8,0.8417690396308899,0.2353144735097885,0.9915000200271606,0.8384893536567688,0.23203478753566742,0.9919999837875366
9,0.8100929260253906,0.20381365716457367,0.9994999766349792,0.807411253452301,0.20113199949264526,0.9980000257492065
10,0.7846860289573669,0.17858050763607025,1.0,0.7822888493537903,0.17618335783481598,1.0


==> circular_256blks.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.3790149688720703,1.7810429334640503,0.5,2.401632785797119,1.8036607503890991,0.48399999737739563
2,1.2500767707824707,0.653533399105072,0.4350000023841858,1.2359639406204224,0.6394205093383789,0.4519999921321869
3,1.1649558544158936,0.569649875164032,0.593999981880188,1.1532552242279053,0.5579493045806885,0.6159999966621399
4,1.0991764068603516,0.5050413608551025,0.6919999718666077,1.0899354219436646,0.4958004653453827,0.699999988079071
5,1.0408223867416382,0.4477946162223816,0.8029999732971191,1.033460021018982,0.44043222069740295,0.8080000281333923
6,0.9850199222564697,0.39303866028785706,0.887499988079071,0.9789665341377258,0.38698524236679077,0.8980000019073486
7,0.9309380054473877,0.3399467170238495,0.9269999861717224,0.9255889058113098,0.334597647190094,0.9359999895095825
8,0.8811599016189575,0.29110607504844666,0.9729999899864197,0.8762102127075195,0.2861563563346863,0.9760000109672546
9,0.8383800983428955,0.2492147833108902,0.9925000071525574,0.8342016935348511,0.24503636360168457,0.9959999918937683
10,0.803781270980835,0.21545565128326416,0.9980000257492065,0.8000585436820984,0.2117329090833664,0.9980000257492065
11,0.7760847210884094,0.1885518580675125,1.0,0.7726883888244629,0.1851554811000824,1.0


==> circular_2lev.csv <==
,V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
0,1,1.3706631660461426,0.7629476189613342,0.4990000128746033,1.348243236541748,0.7405277490615845,0.5159999728202821
1,2,1.255124807357788,0.6474811434745789,0.5534999966621399,1.238414287567139,0.630770742893219,0.5580000281333923
2,3,1.2100412845611572,0.602470338344574,0.5789999961853027,1.1954166889190674,0.5878458023071289,0.5820000171661377
3,4,1.17746901512146,0.5699692368507385,0.6054999828338623,1.164173603057861,0.5566738247871399,0.628000020980835
4,5,1.149190902709961,0.5417622327804565,0.640999972820282,1.1369895935058594,0.529560923576355,0.6520000100135803
5,6,1.1232633590698242,0.5159065127372742,0.690500020980835,1.1121721267700195,0.5048152804374695,0.7099999785423279
6,7,1.0991592407226562,0.4918732941150665,0.7444999814033508,1.0890260934829712,0.4817400872707367,0.7480000257492065
7,8,1.0764603614807131,0.469245970249176,0.7854999899864197,1.0672981739044192,0.4600836932659149,0.765999972820282
8,9,1.054870367050171,0.4477269947528839,0.8159999847412109,1.0465548038482666,0.4394114315509796,0.8119999766349792
9,10,1.0342257022857666,0.4271529614925385,0.8429999947547913,1.0266191959381104,0.4195463955402374,0.8659999966621399
10,11,1.0143353939056396,0.40733373165130615,0.8665000200271606,1.00738263130188,0.4003809094429016,0.8740000128746033
11,12,0.9951518177986144,0.3882211446762085,0.8920000195503235,0.9888322353363036,0.3819015622138977,0.9039999842643738
12,13,0.9766120910644532,0.3697509765625,0.9075000286102296,0.9709068536758424,0.3640457391738892,0.9100000262260436
13,14,0.958775281906128,0.3519855439662933,0.9204999804496764,0.9535675048828124,0.3467777967453003,0.9279999732971193
14,15,0.9415816664695741,0.3348616361618042,0.934499979019165,0.9368154406547546,0.3300954103469849,0.9399999976158142
15,16,0.9251052737236024,0.31845569610595703,0.9480000138282776,0.9206726551055908,0.3140230774879456,0.9559999704360962
16,17,0.9093362092971802,0.302758127450943,0.959500014781952,0.905124306678772,0.2985462546348572,0.9639999866485596
17,18,0.8942809700965881,0.28777194023132324,0.9679999947547911,0.8902601003646851,0.2837511003017425,0.972000002861023
18,19,0.8799468278884888,0.2735090553760529,0.9769999980926514,0.8761249780654907,0.2696872651576996,0.9819999933242798
19,20,0.8663574457168579,0.25998929142951965,0.9844999909400941,0.8627656698226929,0.25639745593070984,0.9860000014305116
20,21,0.8535317778587341,0.24723391234874725,0.9875000119209291,0.8501628637313843,0.2438649833202362,0.9900000095367432
21,22,0.8414575457572937,0.2352299839258194,0.9915000200271606,0.8383250236511229,0.2320974171161652,0.9919999837875366
22,23,0.8301653265953064,0.22400730848312375,0.9955000281333924,0.8272435665130615,0.2210855334997177,0.9940000176429749
23,24,0.8196336030960083,0.21354547142982486,0.9980000257492064,0.8169199228286743,0.21083182096481326,0.9959999918937684
24,25,0.8098462224006653,0.20382948219776156,1.0,0.8072931170463562,0.20127634704113007,1.0


==> circular_4lev.csv <==
,V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
0,1,1.3706631660461426,0.7629476189613342,0.4990000128746033,1.348243236541748,0.7405277490615845,0.5159999728202821
1,2,1.210047960281372,0.6024550795555115,0.5764999985694885,1.1954488754272459,0.5878560543060303,0.5820000171661377
2,3,1.1495013236999512,0.5420298576354979,0.637499988079071,1.1372957229614258,0.5298241972923279,0.6499999761581421
3,4,1.0996339321136477,0.49228289723396296,0.7425000071525574,1.0894732475280762,0.4821222126483917,0.7480000257492065
4,5,1.055461883544922,0.4482325911521912,0.8119999766349792,1.0470937490463257,0.4398643672466278,0.8140000104904175
5,6,1.0150243043899536,0.4079155325889587,0.8640000224113464,1.007998824119568,0.4008900225162506,0.871999979019165
6,7,0.9773688316345216,0.3703799545764923,0.906499981880188,0.9715545177459716,0.3645656108856201,0.9100000262260436
7,8,0.9423725605010986,0.3355034291744232,0.9304999709129332,0.9374847412109376,0.3306156098842621,0.9359999895095824
8,9,0.9101364016532898,0.303385853767395,0.9564999938011168,0.9058017730712892,0.2990512549877167,0.9639999866485596
9,10,0.8807352781295776,0.2741043567657471,0.9760000109672546,0.8767741918563843,0.2701433002948761,0.9800000190734864
10,11,0.8542925119400024,0.2477817386388779,0.9875000119209291,0.8507789969444275,0.2442682534456253,0.9879999756813048
11,12,0.8308717608451843,0.22447919845581052,0.9955000281333924,0.8278219699859619,0.22142937779426572,0.9959999918937684
12,13,0.8104898929595947,0.20421722531318665,0.9994999766349792,0.8078185319900513,0.201545849442482,0.9980000257492064
13,14,0.7929053902626038,0.1867518573999405,1.0,0.790465772151947,0.18431222438812256,1.0


==> circular_64blks.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,1.199087381362915,0.6387856006622314,0.5,1.177966833114624,0.6176650524139404,0.515999972820282
2,1.0392820835113525,0.48394691944122314,0.734499990940094,1.0295188426971436,0.474183589220047,0.7639999985694885
3,0.96772301197052,0.4167134463787079,0.8510000109672546,0.9618290662765503,0.41081947088241577,0.8659999966621399
4,0.9089016914367676,0.3617158532142639,0.9164999723434448,0.9048690795898438,0.3576832413673401,0.921999990940094
5,0.8571560382843018,0.3133421838283539,0.9564999938011169,0.8541008830070496,0.3102869987487793,0.9599999785423279
6,0.8122626543045044,0.2714173495769501,0.9819999933242798,0.8094782829284668,0.2686329483985901,0.9819999933242798
7,0.77400803565979,0.23575198650360107,0.9934999942779541,0.771541178226471,0.2332851141691208,0.9919999837875366
8,0.7421406507492065,0.20616945624351501,1.0,0.7398462295532227,0.20387499034404755,1.0


==> circular_8lev.csv <==
,V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
0,1,1.3706631660461426,0.7629476189613342,0.4990000128746033,1.348243236541748,0.7405277490615845,0.5159999728202821
1,2,1.1494542360305786,0.5419757962226868,0.6384999752044678,1.1372036933898926,0.5297251939773561,0.6439999938011169
2,3,1.0556806325912476,0.4484250843524933,0.809499979019165,1.047257661819458,0.4400022029876709,0.8100000023841858
3,4,0.9777605533599854,0.3707139194011688,0.9045000076293944,0.9718576669692992,0.3648110628128052,0.9079999923706056
4,5,0.9105400443077089,0.30368781089782715,0.9559999704360962,0.9061204791069032,0.2992682456970215,0.9639999866485596
5,6,0.8546102046966553,0.24793797731399536,0.9875000119209291,0.8509933352470398,0.2443211078643799,0.9900000095367432
6,7,0.8106806874275208,0.20417584478855133,0.9990000128746032,0.8079330325126648,0.20142816007137296,0.9980000257492064
7,8,0.7778457403182983,0.17149613797664642,1.0,0.7754919528961182,0.16914239525794986,1.0


==> mnist_128blks.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.565743923187256,2.360743999481201,0.10228333622217178,2.578700304031372,2.3737003803253174,0.10300000011920929
2,1.43849529,1.23321825,0.63757,1.42724752,1.22197049,0.64325
3,0.72481913,0.51738815,0.85358,0.70901228,0.50158129,0.86062
4,0.62141885,0.41095281,0.87823,0.60702297,0.39655694,0.88332
5,0.5803903,0.36638513,0.89067,0.56886561,0.35486043,0.8945
6,0.55758258,0.33969625,0.89827,0.54889405,0.33100773,0.90115
7,0.54316843,0.3212318,0.90423,0.53667168,0.31473506,0.90508
8,0.53333469,0.30730652,0.90817,0.52853681,0.30250864,0.90911
9,0.5263628,0.29627052,0.91215,0.52312721,0.29303493,0.91252
10,0.52127463,0.28716931,0.91477,0.51950796,0.28540264,0.91507
11,0.51751766,0.27948364,0.9172,0.51707738,0.27904336,0.91708
12,0.51463146,0.27277621,0.91927,0.51547123,0.27361598,0.91834
13,0.51238623,0.26686812,0.92097,0.51442049,0.26890239,0.91961
14,0.51066249,0.26166411,0.92252,0.51381461,0.26481622,0.92113
15,0.50928183,0.25704331,0.92393,0.51348172,0.2612432,0.9222
16,0.50819118,0.25294985,0.92543,0.51340595,0.25816461,0.92336
17,0.50733123,0.24932643,0.92688,0.51350849,0.2555037,0.92433
18,0.50668132,0.24607544,0.9279,0.51378639,0.25318051,0.92497
19,0.50611694,0.24307807,0.9287,0.5140984,0.25105953,0.92549
20,0.50558672,0.24028838,0.92967,0.51440493,0.24910659,0.92619
21,0.50502735,0.23763959,0.93048,0.51472912,0.24734136,0.92658
22,0.50439323,0.23509081,0.93132,0.51497489,0.24567246,0.9271
23,0.5037297,0.23267167,0.93193,0.51511679,0.24405875,0.92761
24,0.5030588,0.23037051,0.93298,0.51530196,0.24261367,0.92813
25,0.50243686,0.22818243,0.93375,0.51543859,0.24118417,0.92841
26,0.50186851,0.226105,0.93437,0.51555443,0.23979093,0.92886
27,0.50135336,0.22412291,0.93527,0.51567287,0.23844241,0.92922
28,0.50080962,0.22222238,0.936,0.51578065,0.23719341,0.92942
29,0.50020005,0.22040222,0.93625,0.51581718,0.23601935,0.92964
30,0.49949897,0.21864542,0.93678,0.51570278,0.23484923,0.92987
31,0.49874012,0.21697949,0.93728,0.51549928,0.23373866,0.93004


==> mnist_1lev.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.594688415527344,2.389965534210205,0.0679333359003067,2.5973687171936035,2.392645835876465,0.06360000371932982
2,2.48674482,2.28202455,0.08725,2.48792637,2.28320611,0.08721
3,2.32809378,2.12337887,0.18623,2.33010372,2.12538882,0.18159
4,2.2024665,1.99775689,0.27326999999999996,2.20556608,2.00085648,0.26111999999999996
5,2.08597466,1.88127033,0.39066999999999996,2.09020508,1.88550075,0.38192
6,1.97518847,1.77048922,0.4562,1.98013456,1.77543531,0.44621000000000005
7,1.87026632,1.66557231,0.49248000000000003,1.87530507,1.67061106,0.49006000000000005
8,1.77217169,1.56748297,0.52247,1.77672872,1.5720399999999999,0.5217
9,1.68217046,1.4774871,0.54637,1.68591799,1.48123463,0.54892
10,1.60071031,1.39603203,0.56812,1.60349638,1.3988181,0.56905
11,1.52728193,1.32260886,0.58927,1.52906314,1.32439007,0.5884
12,1.46099755,1.25632937,0.61127,1.46179688,1.25712871,0.6068600000000001
13,1.4007587,1.19609554,0.6326,1.40057369,1.19591053,0.62926
14,1.34538336,1.14072541,0.6550699999999999,1.34426892,1.13961097,0.65375
15,1.29375764,1.08910478,0.67902,1.29168949,1.08703663,0.67989
16,1.24514245,1.04049473,0.70302,1.2421879999999998,1.03754029,0.7035
17,1.1991231000000002,0.9944804,0.72622,1.19521691,0.99057421,0.72914
18,1.1553955,0.95075764,0.74555,1.15064392,0.94600607,0.7485
19,1.11396192,0.9093292,0.76297,1.10853149,0.90389877,0.7618699999999999
20,1.07489635,0.87026868,0.77678,1.06899077,0.86436309,0.7753899999999999
21,1.03833093,0.8337082,0.7891699999999999,1.03219635,0.82757361,0.78901
22,1.0043556,0.79973781,0.79892,0.99804593,0.79342813,0.79875
23,0.97303438,0.76842165,0.80825,0.96666872,0.76205599,0.80671
24,0.94435565,0.73974782,0.81562,0.93807649,0.73346866,0.81524
25,0.91821668,0.71361402,0.82173,0.91208448,0.70748182,0.8221
26,0.89443077,0.68983305,0.8269299999999999,0.88848519,0.68388747,0.82757
27,0.87282152,0.66822861,0.8314,0.86710021,0.66250731,0.8336899999999999
28,0.85316609,0.64857817,0.8353799999999999,0.84768944,0.64310152,0.8381799999999999
29,0.83525649,0.63067343,0.8392,0.83002686,0.62544381,0.8406600000000001
30,0.81889355,0.61431557,0.8422200000000001,0.81393863,0.60936065,0.84411
31,0.80390957,0.59933663,0.8446799999999999,0.79921994,0.59464701,0.84741
32,0.79015478,0.58558688,0.8474200000000001,0.78573203,0.58116414,0.85135
33,0.77749728,0.57293421,0.84965,0.77333861,0.56877555,0.8538899999999999
34,0.76582323,0.56126489,0.85183,0.76190424,0.5573459,0.8556
35,0.75500979,0.55045641,0.8540700000000001,0.75131768,0.5467643,0.8574799999999999
36,0.74496581,0.54041754,0.8559200000000001,0.74149199,0.53694373,0.85946
37,0.735624,0.53108075,0.85767,0.7323506,0.52780735,0.8614799999999999
38,0.72691553,0.52237732,0.85908,0.72383363,0.51929542,0.8625200000000001
39,0.71877474,0.51424137,0.8607799999999999,0.71588444,0.51135106,0.8638299999999999
40,0.71114542,0.50661676,0.8626799999999999,0.70844514,0.50391648,0.86544
41,0.70398121,0.49945759,0.8642200000000001,0.70146945,0.49694583,0.86719
42,0.69724077,0.49272215,0.8658,0.6949097,0.49039109,0.8687
43,0.69087917,0.48636554,0.86723,0.68872133,0.4842077,0.8708600000000001
44,0.68487518,0.48036654,0.8686200000000001,0.68287461,0.47836597,0.87211
45,0.67920188,0.47469812,0.86982,0.67734125,0.47283748,0.8735299999999999
46,0.6738291000000001,0.46933021,0.8707799999999999,0.67209866,0.46759978,0.8740399999999999
47,0.66872757,0.46423369,0.87182,0.66712551,0.46263163,0.8744299999999999
48,0.66387901,0.45939008,0.8728799999999999,0.66240197,0.45791305,0.8747799999999999
49,0.65926699,0.45478293,0.87392,0.65790731,0.45342324,0.8751200000000001
50,0.65487522,0.45039619,0.8746700000000001,0.65361621,0.44913718,0.8759
51,0.65069014,0.44621588,0.87582,0.6495236,0.44504935,0.8764700000000001
52,0.64669265,0.44222348,0.87677,0.64561953,0.44115037,0.8772399999999999
53,0.64287254,0.43840835,0.87797,0.64188648,0.43742229,0.8780600000000001
54,0.63921421,0.43475503,0.87892,0.63830942,0.43385025,0.87902
55,0.63570645,0.43125198,0.8796200000000001,0.63486923,0.43041477,0.87959
56,0.63233687,0.42788725,0.88033,0.63155274,0.42710314,0.8805700000000001
57,0.62909718,0.42465277,0.88115,0.62836179,0.42391738,0.88121
58,0.62598245,0.42154279,0.8817,0.62529035,0.42085069,0.8815799999999999
59,0.62298592,0.41855135,0.8823700000000001,0.62232859,0.41789402,0.8824700000000001
60,0.62009977,0.41567023,0.88325,0.61947487,0.41504533,0.8831700000000001
61,0.61731557,0.41289079999999995,0.88392,0.61672158,0.41229679999999996,0.88364
62,0.61462678,0.41020688,0.8846700000000001,0.61406087,0.40964097,0.88402
63,0.61203149,0.40761652,0.8853200000000001,0.61149082,0.40707585,0.88455
64,0.60952438,0.40511452,0.88592,0.60900691,0.40459705,0.8851899999999999
65,0.60709936,0.40269437,0.8865,0.60660484,0.40219985,0.88551
66,0.60475243,0.4003523,0.8869,0.60428216,0.39988202,0.8858299999999999
67,0.60247902,0.39808390000000005,0.8875299999999999,0.60203016,0.39763505,0.8865700000000001
68,0.60027605,0.39588594,0.8881,0.5998448000000001,0.39545469,0.8869100000000001
69,0.59813503,0.39374962,0.88865,0.59772226,0.39333686,0.8873200000000001
70,0.59605394,0.39167362,0.88928,0.59565808,0.39127777,0.88815
71,0.59403211,0.38965674,0.8897700000000001,0.59365146,0.38927609,0.88915
72,0.59206361,0.38769311,0.8904,0.59170167,0.38733117,0.89015
73,0.59014639,0.38578083,0.89085,0.58980431,0.38543874,0.89061
74,0.58827982,0.38391932,0.8914,0.58795174,0.38359123,0.89117
75,0.58646095,0.38210526,0.8917200000000001,0.58614394,0.38178825,0.89141
76,0.58468926,0.38033846,0.89215,0.58438152,0.38003072,0.8916799999999999
77,0.58296104,0.37861529,0.89255,0.58266352,0.37831777,0.89207
78,0.58127546,0.37693457,0.89295,0.58098511,0.37664422,0.8926200000000001
79,0.5796316,0.37529563,0.8936,0.57934597,0.37501001,0.89318
80,0.57802751,0.37369654,0.89402,0.57774676,0.37341579,0.89339
81,0.5764614,0.37213531,0.8945700000000001,0.57618852,0.37186243,0.8935200000000001
82,0.57493194,0.37061072,0.89502,0.57466588,0.37034466,0.89379
83,0.57343533,0.36911917,0.89523,0.57317194,0.36885577,0.89431
84,0.57197027,0.36765904,0.89575,0.57170792,0.36739669,0.8946299999999999
85,0.57053639,0.36623005,0.89597,0.570275,0.36596866,0.8950299999999999
86,0.56913403,0.36483264,0.89618,0.56887106,0.36456967,0.8955200000000001
87,0.56776121,0.36346459,0.8964700000000001,0.56749098,0.36319435,0.8961
88,0.56641649,0.36212484,0.8967799999999999,0.566138,0.36184635,0.8962700000000001
89,0.56509908,0.3608126,0.8971299999999999,0.56481133,0.36052485,0.8962600000000001
90,0.56380756,0.35952587,0.8974799999999999,0.5635114999999999,0.35922981,0.8965700000000001
91,0.56254165,0.35826489,0.8978700000000001,0.56223536,0.35795859999999996,0.89684
92,0.5612998,0.35702798,0.8981,0.56097968,0.35670786,0.8972399999999999
93,0.56008042,0.35581347,0.89838,0.55974593,0.35547897,0.89764
94,0.55888337,0.35462116,0.8986299999999999,0.55853558,0.35427336,0.8979299999999999
95,0.55770709,0.35345017,0.89895,0.55734636,0.35308943,0.8979299999999999
96,0.55655206,0.35230002,0.89925,0.55617936,0.35192731,0.89792
97,0.55541619,0.35116897,0.8996200000000001,0.55503472,0.35078751,0.8980100000000001
98,0.55429952,0.35005724,0.90002,0.5539109999999999,0.34966871,0.89841
99,0.55320234,0.34896494,0.9003200000000001,0.55280415,0.34856675,0.89905
100,0.55212158,0.34788911,0.9005700000000001,0.55171373,0.34748125,0.89946
101,0.55105855,0.34683113,0.90097,0.55063972,0.34641231,0.89955
102,0.55001251,0.34578994,0.9012,0.54958466,0.34536209999999995,0.8998799999999999
103,0.54898245,0.34476479,0.90133,0.54854615,0.34432849,0.90028
104,0.54796852,0.34375579,0.9015799999999999,0.54752559,0.34331287,0.9006799999999999
105,0.54697099,0.34276319,0.9018799999999999,0.54652464,0.34231684,0.9010100000000001
106,0.54598937,0.34178656,0.90212,0.54553879,0.34133597,0.90143
107,0.54502411,0.34082621,0.9023700000000001,0.54456421,0.34036631,0.9019299999999999
108,0.54407477,0.33988171,0.9025799999999999,0.54360192,0.33940887,0.90243
109,0.54313948,0.33895134,0.9029299999999999,0.5426546,0.33846647,0.90259
110,0.54221814,0.33803494,0.90333,0.54172219,0.33753899,0.90265
111,0.54131037,0.33713218,0.9035299999999999,0.54080308,0.3366249,0.90271
112,0.54041558,0.33624239,0.9038299999999999,0.5398968000000001,0.33572361,0.9031399999999999
113,0.53953314,0.33536485,0.9041299999999999,0.53900459,0.3348363,0.90343
114,0.53866085,0.33449718,0.90435,0.53812594,0.33396227,0.9037299999999999
115,0.53779965,0.33364108,0.9046299999999999,0.53725726,0.33309869,0.9040100000000001
116,0.53695066,0.33279702,0.9047299999999999,0.53639936,0.33224571,0.90433
117,0.53611383,0.33196522,0.9049299999999999,0.53555487,0.33140625,0.9046299999999999
118,0.5352893,0.33114572,0.90502,0.53472203,0.33057844,0.90504
119,0.53447638,0.33033756,0.90525,0.5339020000000001,0.32976318,0.90543
120,0.53367462,0.32954059,0.9055,0.53309483,0.32896081,0.90564
121,0.53288184,0.32875282,0.9056799999999999,0.53229979,0.32817077,0.90604
122,0.53209893,0.32797477,0.9058700000000001,0.53151325,0.32738909,0.90633
123,0.5313269,0.32720785,0.90597,0.5307361999999999,0.32661715,0.90661
124,0.53056601,0.32645191,0.90615,0.52997068,0.32585658,0.9066799999999999
125,0.52981555,0.32570627,0.90643,0.52921647,0.32510719,0.9068200000000001
126,0.52907437,0.32496994,0.9066299999999999,0.52847297,0.32436855,0.90702
127,0.52834056,0.32424105,0.907,0.52773952,0.32364,0.9072100000000001
128,0.52761449,0.3235199,0.9072,0.52701726,0.32292268,0.90728
129,0.52689683,0.32280732,0.90743,0.52629844,0.32220892,0.9074700000000001
130,0.52618769,0.32210308,0.9075799999999999,0.52558679,0.32150218,0.9076700000000001
131,0.52548699,0.3214073,0.9076799999999999,0.52488259,0.32080289,0.90781
132,0.52479459,0.32071963,0.90795,0.52418742,0.32011246,0.90807
133,0.52410926,0.32003937,0.9081799999999999,0.52350116,0.31943127,0.90841
134,0.52342995,0.31936491,0.9083,0.52282234,0.31875729999999997,0.90875
135,0.52275739,0.3186974,0.9086200000000001,0.5221502,0.31809021,0.9088
136,0.52209177,0.31803671,0.9087200000000001,0.52148501,0.31742995,0.9088
137,0.52143313,0.31738296,0.90895,0.52082683,0.31677666,0.90902
138,0.52078205,0.31673658,0.90915,0.52017595,0.31613048,0.90945
139,0.52013815,0.31609772,0.90945,0.51953239,0.31549196,0.9099299999999999
140,0.51950063,0.31546521,0.90965,0.518894,0.31485858,0.9103100000000001
141,0.51887013,0.31483967,0.9099,0.51826263,0.31423217,0.91059
142,0.51824584,0.31422034,0.91015,0.51763884,0.31361334,0.9107299999999999
143,0.51762927,0.31360847,0.9103700000000001,0.51702307,0.31300227,0.9109200000000001
144,0.51701805,0.31300222,0.9105,0.51641226,0.31239643,0.9112899999999999
145,0.5164127000000001,0.31240185,0.91058,0.51580858,0.31179773,0.9117700000000001
146,0.51581362,0.31180772,0.9106700000000001,0.51521331,0.31120741,0.91222
147,0.51522102,0.31122009,0.9108299999999999,0.51462482,0.31062389,0.9124
148,0.51463393,0.31063784,0.9109999999999999,0.51404287,0.31004678,0.91253
149,0.51405235,0.31006108,0.9111299999999999,0.51347022,0.30947895,0.9126
150,0.51347598,0.30948964,0.9112299999999999,0.51290465,0.30891831,0.9126799999999999
151,0.51290463,0.30892339,0.9115200000000001,0.51234425,0.30836302,0.9126799999999999
152,0.51233726,0.30836097,0.9117799999999999,0.51178913,0.30781284,0.91271
153,0.51177388,0.30780244,0.9117799999999999,0.51124193,0.30727048,0.9127200000000001
154,0.51121699,0.3072503,0.9119799999999999,0.51070297,0.30673628,0.9127700000000001
155,0.51066565,0.30670386,0.91227,0.51017056,0.30620878,0.9129
156,0.51011892,0.30616209,0.91238,0.50964455,0.30568771,0.91305
157,0.50957722,0.30562558,0.9126700000000001,0.50912515,0.30517352,0.9130799999999999
158,0.5090401,0.30509335,0.9128799999999999,0.50861327,0.30466653,0.91307
159,0.50850791,0.3045659,0.91302,0.50810657,0.30416456,0.91309
160,0.5079811,0.30404409,0.9131299999999999,0.50760417,0.30366716,0.91312
161,0.50745961,0.30352729999999994,0.9133700000000001,0.50710684,0.30317453,0.9132299999999999
162,0.50694352,0.30301611,0.9135200000000001,0.50661279,0.30268538,0.9133700000000001
163,0.50643152,0.30250939,0.9136299999999999,0.50612341,0.30220129,0.9134700000000001
164,0.50592409,0.30200681,0.9138,0.50563781,0.30172053,0.91359
165,0.50542209,0.30150959,0.9139299999999999,0.50515566,0.30124315,0.9137799999999999
166,0.50492516,0.30101761,0.91407,0.5046782,0.30077066,0.91395
167,0.5044323000000001,0.30052964,0.9142299999999999,0.50420376,0.30030111,0.9142
168,0.50394368,0.30004594,0.9144200000000001,0.50373427,0.29983653,0.9143899999999999
169,0.50346012,0.29956733,0.9146,0.50326844,0.29937564,0.9146
170,0.50298163,0.29909376,0.9147299999999999,0.50280843,0.29892055,0.91475
171,0.50250756,0.29862456,0.9148700000000001,0.50235366,0.29847066,0.91476
172,0.50203808,0.29816002,0.9149700000000001,0.50190271,0.29802466,0.91489
173,0.50157272,0.29769956,0.91517,0.50145685,0.2975837,0.91501
174,0.50111006,0.29724198,0.9154,0.50101509,0.29714701,0.9152
175,0.50065119,0.29678799,0.9154700000000001,0.50057704,0.29671384,0.91532
176,0.50019644,0.29633798,0.91548,0.50014332,0.29628485,0.91548
177,0.49974576,0.29589221,0.9156,0.49971458,0.29586103,0.91558
178,0.49929902,0.29545042,0.9156799999999999,0.49928822,0.29543962,0.91569
179,0.49885519999999994,0.29501146,0.9159,0.49886702,0.29502327,0.91596
180,0.49841361,0.29457508,0.91607,0.49844976,0.29461123,0.9161299999999999
181,0.49797602,0.29414233,0.91622,0.49803837,0.29420468,0.9163100000000001
182,0.49754154,0.29371271,0.9162799999999999,0.49763207,0.29380324,0.91665
183,0.49711094,0.29328699999999996,0.91643,0.49722878,0.29340483,0.9169799999999999
184,0.49668462,0.29286545,0.91658,0.49682804,0.29300887,0.91719
185,0.49626214,0.29244781,0.9167,0.49643143,0.29261709999999996,0.91746
186,0.4958424,0.29203320000000005,0.9167700000000001,0.49603969,0.29223049,0.91765
187,0.4954263,0.29162206,0.91695,0.49565253,0.29184829,0.9178700000000001
188,0.49501302,0.29121372,0.91717,0.49527022,0.29147091,0.9182100000000001
189,0.49460299999999996,0.29080867,0.91725,0.49489126,0.29109692,0.9185700000000001
190,0.49419642,0.29040696,0.9174200000000001,0.49451523,0.29072578,0.9189799999999999
191,0.49379346,0.2900087,0.91753,0.49414196,0.29035720000000004,0.91959
192,0.49339305,0.28961309,0.9176799999999999,0.49377129,0.28999133,0.91985
193,0.49299496,0.28921999,0.9177799999999999,0.49340321,0.28962824,0.91994
194,0.49259969,0.28882990000000003,0.91785,0.49303897,0.28926917,0.9198700000000001
195,0.49220802,0.28844316,0.9179799999999999,0.49267661,0.28891175,0.91984
196,0.49181981,0.28806001,0.91812,0.49231672,0.28855692,0.91984
197,0.49143514,0.28768002,0.91822,0.49195966,0.28820455,0.91986
198,0.49105403,0.28730367,0.91833,0.49160498,0.28785461,0.91986
199,0.49067681,0.28693119,0.91855,0.49125289,0.28750727,0.9198200000000001
200,0.49030249,0.28656192,0.9187,0.49090343,0.28716287,0.91981
201,0.48993158,0.28619614,0.91895,0.49055823,0.28682279,0.91985
202,0.48956398,0.28583369,0.91905,0.49021684,0.28648654,0.91991
203,0.48920005,0.28547455,0.9192,0.48987709999999995,0.28615159,0.9200200000000001
204,0.48883863,0.28511790000000004,0.9193,0.48953959,0.28581886,0.92005
205,0.48848025,0.28476419,0.91943,0.48920456,0.28548851,0.9200299999999999
206,0.48812407,0.28441293,0.9196,0.48887374,0.2851626,0.91999
207,0.48777087,0.2840647,0.91965,0.48854844,0.28484226,0.91999
208,0.48742086,0.28371983,0.91975,0.48822654,0.28452551,0.9201
209,0.48707364,0.28337774,0.91985,0.48790905,0.28421314,0.92015
210,0.48672898,0.28303786,0.9199799999999999,0.48759303,0.28390192,0.9202299999999999
211,0.48638755,0.28270113,0.9201,0.4872825,0.28359608,0.9203899999999999
212,0.48604838,0.28236672,0.92027,0.48697508,0.28329342,0.9204899999999999
213,0.48571159,0.2820348,0.9204,0.48667002,0.28299323,0.9206
214,0.48537739,0.28170567,0.92053,0.48636758,0.28269585,0.92075
215,0.48504594,0.28137940000000006,0.92058,0.48606708,0.28240054,0.92079
216,0.48471771,0.28105617,0.9207200000000001,0.48576868,0.28210714,0.9209200000000001
217,0.48439233,0.28073542,0.92075,0.48547157,0.28181467,0.92114
218,0.48406961,0.28041756,0.9209,0.4851745,0.28152244,0.92124
219,0.48374943,0.28010217,0.9209200000000001,0.48488173,0.28123448,0.92132
220,0.48343186,0.27978952,0.9209299999999999,0.484592,0.28094966,0.9214
221,0.48311678,0.27947952,0.92105,0.48430401,0.28066675,0.9214
222,0.48280319,0.2791711,0.92112,0.48401957,0.28038748,0.92143
223,0.48249213,0.27886476,0.92117,0.48373873,0.28011136,0.9214700000000001
224,0.48218338,0.27856077,0.9211799999999999,0.48345976,0.27983714,0.9215
225,0.48187693,0.27825927,0.9212799999999999,0.48318342,0.27956576,0.9215
226,0.48157245,0.27795966,0.9214,0.48291019,0.27929740000000003,0.9215399999999999
227,0.48126954,0.27766172,0.9215,0.48263996,0.27903214,0.92151
228,0.48096863,0.27736584,0.9215,0.48237152,0.27876873,0.9215
229,0.48067022,0.27707228,0.92158,0.48210419,0.27850625,0.9215899999999999
230,0.48037465,0.27678151,0.9216,0.48183718,0.27824404,0.9217200000000001
231,0.48008104,0.27649282,0.9217200000000001,0.48157185,0.27798364,0.92184
232,0.47978948,0.27620627,0.9218,0.48130962,0.27772641,0.9218799999999999
233,0.47950006,0.27592179,0.9218799999999999,0.48105098,0.27747272,0.9218700000000001
234,0.47921218,0.27563871,0.9218700000000001,0.48079405,0.27722058,0.9218299999999999
235,0.47892662,0.27535813,0.9219799999999999,0.48053757,0.27696907,0.9218700000000001
236,0.47864322,0.27507948,0.9220299999999999,0.48028318,0.27671945,0.922
237,0.47836135,0.27480252,0.92212,0.48003282,0.27647399,0.92209
238,0.47808103,0.27452738,0.9221799999999999,0.47978439,0.27623074,0.92219
239,0.47780263,0.27425383,0.9222299999999999,0.47953874,0.27598994,0.92224
240,0.47752602,0.27398211,0.92222,0.47929481,0.2757509,0.92225
241,0.47725133,0.27371222,0.92225,0.47905222,0.27551311,0.92225
242,0.47697826,0.27344395,0.92238,0.47880935,0.27527504,0.92224
243,0.47670685,0.27317749,0.92245,0.47856531,0.27503594,0.92224
244,0.47643666,0.27291241,0.9225,0.47831946,0.27479521,0.9222600000000001
245,0.47616923,0.27264984,0.92265,0.47807533,0.27455594,0.9223100000000001
246,0.47590357,0.27238917,0.9228,0.47783279999999995,0.2743184,0.9223399999999999
247,0.47563985,0.27213018,0.9229,0.47759325,0.27408359,0.92237
248,0.47537761,0.27187275,0.9229200000000001,0.47735658,0.27385172,0.9223899999999999
249,0.47511634,0.27161648,0.9230700000000001,0.47712106,0.27362119,0.92243
250,0.47485681,0.27136195,0.9231,0.47688823,0.27339337,0.92248
251,0.47459864,0.27110871,0.9232,0.47665731,0.27316739,0.92256
252,0.47434222,0.27085718,0.92325,0.47642700000000004,0.27294197,0.92266
253,0.47408754,0.27060732,0.9232799999999999,0.47619836,0.27271813,0.92276
254,0.47383465,0.27035935,0.92332,0.47597148,0.27249619,0.92284
255,0.47358386,0.27011343,0.92337,0.47574566,0.27227523,0.9229
256,0.47333431,0.26986888,0.9235200000000001,0.47552081,0.27205538,0.9229299999999999
257,0.4730871,0.26962659,0.92355,0.47529615,0.27183564,0.9229200000000001
258,0.47284156,0.26938597,0.9236,0.47507126,0.27161566,0.92291
259,0.47259771,0.26914691,0.92368,0.47484711,0.27139631,0.92291
260,0.47235552,0.26890956,0.9237,0.47462455,0.27117859,0.9229299999999999
261,0.47211451,0.2686736,0.92385,0.47440396,0.27096305,0.9229700000000001
262,0.47187499,0.2684391,0.9239299999999999,0.47418415,0.27074826,0.9230799999999999
263,0.47163676,0.26820565,0.9239799999999999,0.47396548,0.27053437,0.92312
264,0.47139982,0.26797358,0.92412,0.47374765,0.27032141,0.9231299999999999
265,0.47116392,0.26774256,0.92415,0.4735321,0.27011074,0.92314
266,0.47092993,0.26751345,0.92415,0.47331946,0.26990298,0.92314
267,0.47069745,0.26728592,0.9242299999999999,0.47310871,0.26969719,0.92322
268,0.47046621,0.26705981,0.92438,0.47289961,0.26949320000000004,0.9233399999999999
269,0.47023658,0.26683487,0.92445,0.47269308,0.26929136,0.9234899999999999
270,0.47000803,0.26661132,0.92448,0.47248983,0.26909312,0.9234899999999999
271,0.4697812,0.26638913,0.9245700000000001,0.47228924,0.26889718,0.92353
272,0.46955569,0.2661686,0.9245700000000001,0.47209016,0.26870307,0.92361
273,0.46933095,0.26594896,0.92468,0.47189221,0.26851021,0.9237
274,0.46910757,0.26573053,0.9247200000000001,0.47169553,0.2683185,0.92379
275,0.46888593,0.26551373,0.9247299999999999,0.47149981,0.26812761,0.9238
276,0.46866572,0.26529839,0.9248200000000001,0.47130359,0.26793626,0.9237799999999999
277,0.46844692,0.26508432,0.9248700000000001,0.47110856,0.26774596,0.9237
278,0.46822888,0.26487119,0.9249,0.47091526,0.26755758,0.92364
279,0.46801202,0.26465934,0.9249299999999999,0.47072205,0.26736937,0.9236200000000001
280,0.46779587,0.26444826,0.9249700000000001,0.47052895,0.26718134,0.9235899999999999
281,0.46758065,0.26423796,0.9250200000000001,0.47033693,0.26699424,0.9235700000000001
282,0.46736661,0.26402871,0.9250700000000001,0.47014657,0.26680867,0.9235200000000001
283,0.46715332,0.26382024,0.92515,0.46995798,0.2666249,0.9234899999999999
284,0.46694108,0.26361289,0.9251799999999999,0.46977013,0.26644193,0.9234700000000001
285,0.46672999,0.26340663,0.9252,0.46958207,0.26625871,0.92351
286,0.46652036,0.26320199,0.92535,0.46939556,0.26607718,0.92363
287,0.46631191,0.26299858,0.92535,0.46921025,0.26589691,0.92366
288,0.46610488,0.26279655,0.92538,0.46902672,0.26571839,0.92369
289,0.46589916,0.26259561,0.92545,0.46884413,0.26554059,0.92368
290,0.46569455,0.26239575,0.92548,0.46866251,0.26536370000000004,0.92374
291,0.46549090000000004,0.26219707,0.92548,0.46848175,0.26518792,0.9237799999999999
292,0.46528785,0.26199883,0.9255700000000001,0.46830183,0.26501282,0.9238200000000001
293,0.46508533,0.26180117,0.92565,0.46812408,0.26483993,0.92381
294,0.46488337,0.26160439999999996,0.9257,0.46794754,0.26466856,0.9238
295,0.46468290000000007,0.26140891,0.9258200000000001,0.46777276,0.26449876,0.9238200000000001
296,0.46448345,0.26121416,0.92585,0.46760113,0.26433185,0.9238299999999999
297,0.46428492,0.26102052,0.9259,0.46742888,0.26416447,0.9238
298,0.46408782,0.26082821,0.9259,0.46725686,0.26399725,0.9237799999999999
299,0.46389201,0.26063728,0.9258700000000001,0.46708515,0.26383042,0.9238
300,0.46369748,0.26044784,0.9259,0.46691463,0.26366499,0.92386
301,0.46350418,0.26025942,0.9259700000000001,0.46674499,0.26350023,0.9239200000000001
302,0.46331182,0.26007211,0.9259999999999999,0.46657714,0.26333743,0.92399
303,0.46312083,0.25988585,0.9260200000000001,0.46641084,0.26317586,0.9240200000000001
304,0.4629308,0.25970068,0.9261,0.46624563,0.26301552,0.92404
305,0.46274195,0.25951661,0.92617,0.46608067,0.26285534,0.9240700000000001
306,0.46255396,0.25933358,0.9262799999999999,0.46591568,0.2626953,0.92409
307,0.46236695,0.25915170000000004,0.92635,0.46575039,0.26253513,0.9241299999999999
308,0.46218164,0.2589712,0.92643,0.46558624,0.26237581,0.9241799999999999
309,0.46199712,0.25879168,0.92642,0.46542218,0.26221673,0.92424
310,0.46181423,0.25861347,0.92645,0.46525808,0.26205732,0.92432
311,0.46163215,0.25843623,0.92653,0.46509439,0.26189847,0.9244
312,0.46145107,0.25826011,0.92648,0.46493302,0.26174206,0.92442
313,0.46127076,0.25808482,0.92655,0.46477327,0.26158733,0.9243899999999999
314,0.46109155,0.25791049,0.92653,0.46461534,0.26143428,0.92437
315,0.46091286,0.25773689,0.9265700000000001,0.46445866,0.26128270000000003,0.9243399999999999
316,0.46073573,0.25756446,0.9266200000000001,0.46430292,0.26113166,0.9243399999999999
317,0.46055962,0.25739306,0.92665,0.46414775,0.26098119,0.92435
318,0.46038404,0.25722246,0.9266200000000001,0.46399231,0.26083073,0.9244100000000001
319,0.46020924,0.25705263,0.9266700000000001,0.46383724,0.26068064,0.9244600000000001
320,0.46003533,0.25688359,0.9267,0.46368256,0.26053082,0.9244899999999999
321,0.45986222,0.25671562,0.9267299999999999,0.46352884,0.26038224,0.9245200000000001
322,0.45969032,0.25654861,0.9267200000000001,0.46337672,0.26023501,0.92458
323,0.45951894,0.25638184,0.9267700000000001,0.46322704,0.26008994,0.92464
324,0.45934838,0.25621619,0.9267799999999999,0.46307773,0.25994555,0.92464
325,0.45917888,0.2560516,0.9267700000000001,0.46292939,0.25980211,0.92466
326,0.45901004,0.25588771,0.9268299999999999,0.46278139,0.25965907,0.92465
327,0.45884218,0.25572474,0.9269,0.46263408,0.25951664,0.9246700000000001
328,0.45867508,0.25556276,0.92695,0.46248705,0.25937474,0.92471
329,0.45850931,0.2554018,0.9270200000000001,0.46234199,0.25923448,0.9247200000000001
330,0.45834451,0.25524175,0.92715,0.46219801,0.25909524,0.92475
331,0.45818035,0.25508251,0.92715,0.46205431,0.25895648,0.92475
332,0.4580169,0.25492397,0.9272,0.46191166,0.25881872,0.92476
333,0.45785437,0.2547663,0.92722,0.46176953,0.25868145,0.9248200000000001
334,0.45769251,0.25460932,0.9273,0.46162684,0.25854365,0.9249200000000001
335,0.45753108,0.25445294,0.92732,0.46148497,0.25840684,0.92494
336,0.45737049,0.25429722,0.9274,0.46134404,0.25827078,0.9249299999999999
337,0.45721059999999997,0.2541423,0.92748,0.46120275,0.25813444,0.92494
338,0.45705128,0.2539877,0.9275,0.46106107,0.2579975,0.92495
339,0.45689266,0.25383397,0.9275,0.46091932,0.25786063,0.92494
340,0.4567349,0.25368108,0.92753,0.46077852,0.25772470000000003,0.92495
341,0.45657776,0.25352888,0.9276200000000001,0.46063884,0.25758995,0.92501
342,0.45642124,0.25337733,0.92763,0.46050035,0.25745644,0.9250700000000001
343,0.45626561,0.25322667,0.92768,0.46036256,0.25732362,0.92515
344,0.45611039,0.25307628,0.92768,0.46022481,0.25719069,0.92525
345,0.45595591,0.25292662,0.92765,0.46008691,0.25705762,0.9253100000000001
346,0.45580205,0.25277764,0.92775,0.4599495,0.2569251,0.92537
347,0.45564893,0.25262943,0.9278,0.45981283,0.25679333,0.92543
348,0.45549657,0.25248197,0.92785,0.45967671,0.2566621,0.9254600000000001
349,0.4553447,0.25233509,0.9278799999999999,0.45954058,0.25653097,0.9255
350,0.45519354,0.25218874,0.9279299999999999,0.45940595,0.25640115,0.92551
351,0.45504317,0.25204325,0.92795,0.45927235,0.25627243,0.92553
352,0.45489324,0.25189834,0.9280700000000001,0.45913822,0.25614332,0.92555
353,0.45474376,0.25175379,0.9281200000000001,0.45900468,0.2560147,0.92555
354,0.45459545,0.25161011,0.9282299999999999,0.45887273,0.25588738,0.92555
355,0.45444709999999994,0.25146673,0.9282299999999999,0.45874111,0.25576074,0.9255399999999999
356,0.45429949999999997,0.251324,0.9283,0.45861082,0.25563533,0.9255
357,0.45415247,0.25118197,0.9283799999999999,0.45848143,0.25551093,0.9255
358,0.45400637,0.25104081,0.9284,0.45835218,0.25538663,0.9255
359,0.45386102,0.25090053,0.92848,0.45822302,0.25526253,0.9255200000000001
360,0.45371642,0.25076057,0.9285200000000001,0.45809437,0.25513853,0.92553
361,0.45357215,0.250621,0.92855,0.45796648,0.25501534,0.92553
362,0.45342823,0.25048201,0.9285200000000001,0.45783908,0.25489286,0.92556
363,0.45328499,0.25034378,0.92855,0.45771305,0.25477184,0.92561
364,0.45314237,0.25020622,0.92855,0.45758784,0.25465169,0.92568
365,0.45300049,0.25006947,0.9286700000000001,0.45746279,0.25453177,0.9257799999999999
366,0.45286001,0.24993351,0.92865,0.45733934,0.25441284,0.92589
367,0.45271965,0.24979787,0.92868,0.45721769999999995,0.25429592,0.9259799999999999
368,0.45257932,0.2496625,0.9287299999999999,0.45709637,0.25417956,0.92611
369,0.45243950000000005,0.24952761,0.9287700000000001,0.45697558,0.25406369,0.9263
370,0.45230012,0.24939323,0.9288200000000001,0.45685525,0.25394836,0.9264600000000001
371,0.45216127,0.24925954,0.9288299999999999,0.45673591,0.25383417,0.9266399999999999
372,0.45202337,0.24912627,0.9289299999999999,0.45661655,0.25371946,0.92676
373,0.45188599999999995,0.24899367,0.929,0.45649783,0.25360551,0.9268299999999999
374,0.45174919,0.24886176,0.9290200000000001,0.45637928,0.25349185,0.9269299999999999
375,0.45161311,0.24873058,0.9291200000000001,0.45626137,0.25337885,0.9269700000000001
376,0.45147749,0.24859997,0.9291299999999999,0.45614424,0.25326672,0.9270299999999999
377,0.45134263,0.24846998,0.9291799999999999,0.45602731,0.25315466,0.9271
378,0.45120849,0.24834077,0.92917,0.45591148,0.25304375,0.92716
379,0.45107454,0.24821162,0.92917,0.45579653,0.25293362,0.9272100000000001
380,0.45094132,0.24808334,0.92922,0.45568198,0.252824,0.92725
381,0.45080863,0.24795547,0.92922,0.45556844,0.25271528,0.9272799999999999
382,0.45067651,0.2478284,0.92927,0.45545572,0.25260761,0.9273299999999999
383,0.45054522,0.24770195,0.9292799999999999,0.45534416,0.25250088,0.92738
384,0.45041458,0.24757602,0.9293299999999999,0.45523273,0.25239418,0.9274100000000001
385,0.45028441,0.24745071,0.9294,0.4551221,0.2522884,0.92745
386,0.45015385,0.24732536,0.92942,0.45501235,0.25218386,0.9275100000000001
387,0.45002449,0.24720071,0.92953,0.45490378,0.25208,0.92756
388,0.44989544,0.24707662,0.92955,0.45479505,0.25197624,0.92758
389,0.44976703,0.24695315,0.9295700000000001,0.45468696,0.25187309,0.9276
390,0.44963928,0.24683009,0.9295700000000001,0.45457937,0.25177019,0.9276200000000001
391,0.44951158,0.24670719,0.9296,0.45447125,0.25166686,0.92766
392,0.44938396,0.24658474,0.92965,0.45436362,0.25156439999999997,0.92768
393,0.44925711,0.24646269,0.9297,0.4542562,0.25146177,0.9277200000000001
394,0.44913073,0.24634126,0.92973,0.45414939,0.25135992,0.9277700000000001
395,0.44900499,0.24622035,0.9297799999999999,0.45404289,0.25125825,0.92786
396,0.44887977,0.24609995,0.92985,0.45393690000000003,0.25115709,0.92794
397,0.44875466,0.24597974,0.92995,0.45383125,0.25105633,0.9279999999999999
398,0.44862993,0.24586,0.9299700000000001,0.45372674,0.25095681,0.9280799999999999
399,0.44850537,0.24574042,0.9300200000000001,0.45362285,0.25085789999999997,0.9281299999999999
400,0.44838187,0.24562161,0.93005,0.45351936,0.2507591,0.9282
401,0.44825887,0.2455034,0.9301200000000001,0.45341629999999994,0.25066083,0.9282600000000001
402,0.44813609,0.24538567,0.93015,0.45331339,0.25056297,0.92829
403,0.4480142,0.24526854,0.93015,0.45321091,0.25046525,0.9283600000000001
404,0.44789239,0.24515189,0.93015,0.45310909999999993,0.2503686,0.9284
405,0.44777164,0.24503605,0.93025,0.45300757,0.25027198,0.9284100000000001
406,0.44765162,0.24492077,0.9303,0.45290701,0.25017615,0.9283799999999999
407,0.44753169,0.2448056,0.9303,0.45280735,0.25008125,0.92835
408,0.44741243,0.24469120000000003,0.93037,0.45270847,0.24998725,0.92835
409,0.44729375,0.24457732,0.93045,0.45261026,0.24989382,0.92835
410,0.4471749,0.24446358,0.93043,0.45251203,0.24980071,0.9283600000000001
411,0.44705628,0.24435013,0.93048,0.45241356,0.24970741,0.9283799999999999
412,0.44693868,0.24423734,0.9305200000000001,0.45231640000000006,0.24961506,0.9283899999999999
413,0.44682135,0.24412461,0.93055,0.45221973,0.24952299,0.9284100000000001
414,0.44670398,0.2440121,0.93055,0.45212282,0.24943094,0.92843
415,0.44658708,0.24389997,0.93055,0.45202683,0.24933973,0.92845
416,0.44647059,0.24378831,0.9305700000000001,0.45193026,0.24924798,0.9284600000000001
417,0.44635427,0.24367733,0.9305700000000001,0.45183459,0.24915765,0.9284899999999999
418,0.44623792,0.24356607,0.93055,0.45173977,0.24906792,0.9285200000000001
419,0.44612247,0.24345519,0.93063,0.45164488,0.2489776,0.92853
420,0.44600732,0.24334472,0.93065,0.45154996,0.24888737,0.9285700000000001
421,0.44589234,0.24323454,0.93075,0.45145433,0.24879654,0.9285899999999999
422,0.44577786,0.24312494,0.9308200000000001,0.45135877,0.24870584,0.92861
423,0.44566321,0.24301550000000002,0.93085,0.45126102,0.24861331,0.92865
424,0.44554905,0.24290643,0.9308799999999999,0.45116391,0.24852128,0.92868
425,0.44543568,0.24279772,0.9309299999999999,0.45106786,0.24842991,0.9287200000000001
426,0.44532267,0.24268945,0.9309299999999999,0.45097233,0.24833911,0.92874
427,0.44521016,0.24258168,0.9309299999999999,0.45087674,0.24824826,0.9288
428,0.44509799,0.24247444,0.93095,0.45078101,0.24815747,0.92886
429,0.44498556,0.2423672,0.9309700000000001,0.45068627,0.24806791,0.9289
430,0.44487374,0.24226032,0.9309999999999999,0.45059251,0.24797909,0.92894
431,0.44476287,0.24215414,0.9310799999999999,0.45050012,0.24789139999999998,0.9289799999999999
432,0.44465219,0.24204827,0.9311299999999999,0.45040776,0.24780384,0.929
433,0.44454199,0.24194289,0.93115,0.45031611,0.24771701,0.92901
434,0.44443201,0.24183788,0.93117,0.45022586,0.24763173,0.9290200000000001
435,0.4443224,0.24173326,0.93117,0.45013622,0.24754708,0.9290299999999999
436,0.44421359,0.24162939,0.9311799999999999,0.4500473,0.2474631,0.92906
437,0.44410512,0.24152573,0.93117,0.44995934,0.24737994,0.9290799999999999
438,0.44399717,0.24142253,0.9311799999999999,0.44987293,0.24729829,0.92911
439,0.44388925,0.24131953,0.9312,0.44978878,0.24721906,0.92922
440,0.4437817,0.24121698,0.9311799999999999,0.44970452,0.24713979999999997,0.9293600000000001
441,0.44367461,0.24111475,0.9311799999999999,0.44961953,0.24705967,0.92943
442,0.44356795,0.24101294,0.93117,0.4495343,0.24697929,0.9294399999999999
443,0.44346154,0.24091136,0.93122,0.44944832,0.24689814,0.92947
444,0.44335559999999996,0.24081025,0.9312799999999999,0.44936227,0.24681692,0.9294600000000001
445,0.44324988,0.24070954,0.9313,0.44927591,0.24673557,0.92945
446,0.44314473,0.24060932,0.9313299999999999,0.44918928,0.24665386,0.9294399999999999
447,0.44303985,0.24050931,0.9313299999999999,0.44910253,0.24657199,0.9294399999999999
448,0.44293546,0.24040983,0.9313299999999999,0.44901604,0.24649041,0.92943
449,0.4428318,0.24031082,0.9313799999999999,0.44892968,0.2464087,0.92943
450,0.44272802,0.2402119,0.93142,0.44884417,0.24632805,0.92945
451,0.44262431,0.24011323,0.93143,0.4487585,0.24624741,0.92947
452,0.44252105,0.24001495,0.93143,0.44867292,0.24616682,0.92948
453,0.44241843,0.23991722,0.93147,0.44858694,0.24608573,0.9295100000000001
454,0.44231573,0.23981946,0.93147,0.44850021,0.24600395,0.92953
455,0.44221364,0.23972202,0.93148,0.44841329,0.24592167,0.92955
456,0.44211184,0.23962501,0.93153,0.44832641,0.24583958,0.9296
457,0.44201005,0.23952813,0.9315700000000001,0.44823956,0.24575764,0.92968
458,0.44190836,0.23943151,0.9315700000000001,0.44815428,0.24567743,0.9297200000000001
459,0.44180698,0.23933508,0.9316200000000001,0.44806973,0.24559783,0.92984
460,0.44170593,0.23923893,0.93165,0.44798452,0.24551751,0.9299799999999999
461,0.44160550000000004,0.23914322,0.93168,0.44789934,0.24543707,0.9301


==> mnist_2048blks.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.594853162765503,2.3901302814483643,0.06796666979789734,2.5975382328033447,2.392815351486206,0.06340000033378601
2,1.57005736,1.36535982,0.56733,1.5680638,1.36336627,0.5664
3,0.79627683,0.59162443,0.84375,0.7898291,0.58517669,0.84748
4,0.64558708,0.44097543,0.87572,0.64211723,0.43750558,0.878
5,0.5918396,0.38726482,0.88912,0.5889547,0.38437992,0.88924
6,0.56221564,0.35767332,0.89738,0.55918933,0.35464702,0.89747
7,0.54219436,0.33768021,0.90327,0.5389941,0.33447995,0.90299
8,0.52716949,0.3226789,0.9074,0.52380336,0.31931277,0.90783
9,0.51524149,0.31077004,0.91068,0.51187251,0.30740105,0.91164
10,0.50538297,0.30092629,0.9135,0.50237028,0.2979136,0.91483
11,0.4969325,0.29248632,0.91665,0.49433127,0.28988508,0.91701
12,0.48964781,0.28520784,0.91943,0.48756299,0.28312302,0.91891
13,0.48333368,0.27889562,0.9209,0.48184491,0.27740684,0.92042
14,0.47789851,0.27345828,0.92243,0.47701416,0.27257393,0.92183
15,0.47318457,0.26873797,0.92393,0.47279533,0.26834873,0.92294
16,0.46901153,0.26455471,0.92522,0.46910671,0.26464989,0.92404
17,0.46530855,0.26083753,0.926,0.46584861,0.2613776,0.92493
18,0.46199119,0.25750211,0.92688,0.46292855,0.25843947,0.92568
19,0.4590114,0.25450049,0.92753,0.46036634,0.25585543,0.92616
20,0.45632118,0.25178475,0.92817,0.45811206,0.25357563,0.92671
21,0.45387597,0.2493103,0.92882,0.45607861,0.25151294,0.92714
22,0.45161624,0.24701789,0.92975,0.45419145,0.2495931,0.92758
23,0.44954904,0.24491444,0.93028,0.45246207,0.24782747,0.92793
24,0.44762681,0.24295254,0.9309,0.45087621,0.24620193,0.9283
25,0.44583793,0.24112061,0.93162,0.44936705,0.24464973,0.92862
26,0.44416549,0.23940188,0.9322,0.44794263,0.24317902,0.92898
27,0.44258322,0.23777,0.93262,0.44659378,0.24178056,0.92933
28,0.44108914,0.23622315,0.93327,0.44540482,0.24053883,0.92981
29,0.43968496,0.23476316,0.93367,0.4443382,0.2394164,0.93033


==> mnist_2lev.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.594853162765503,2.3901302814483643,0.06796666979789734,2.5975382328033447,2.392815351486206,0.06340000033378601
2,2.34075628,2.13603858,0.1826,2.34223108,2.13751338,0.17671
3,1.97801885,1.77331172,0.44545,1.98253622,1.77782909,0.43788
4,1.68601767,1.48132112,0.54655,1.68958305,1.4848865,0.54644
5,1.46378664,1.25910026,0.61087,1.46457931,1.25989293,0.60827
6,1.29554072,1.09086453,0.67928,1.29352024,1.08884405,0.67898
7,1.15691779,0.95225175,0.74513,1.15214361,0.94747757,0.7458
8,1.03963956,0.8349835,0.78848,1.03338195,0.8287259,0.78799
9,0.9452398,0.74059371,0.81508,0.93872671,0.73408062,0.81545
10,0.87335316,0.66871711,0.83083,0.86735125,0.6627152,0.83344
11,0.81924092,0.61461473,0.8418,0.81396644,0.60934025,0.84418
12,0.77778669,0.57317041,0.84937,0.77330515,0.56868887,0.85335
13,0.7452347,0.54062824,0.85552,0.74144759,0.53684114,0.85912
14,0.71904838,0.51445194,0.86058,0.71585845,0.51126201,0.86375
15,0.69752814,0.49294143,0.86558,0.69489619,0.49030947,0.86868
16,0.67951665,0.47493989,0.8694,0.67734779,0.47277103,0.87285
17,0.66420334,0.45963672,0.87255,0.66241321,0.4578466,0.8748
18,0.65103016,0.44647339,0.87575,0.64954876,0.444992,0.87669
19,0.63956645,0.43501945,0.87882,0.63833781,0.4337908,0.87895
20,0.62946146,0.42492432,0.88102,0.62839376,0.42385662,0.88134
21,0.62047624,0.41594899,0.88318,0.61951764,0.41499039,0.88326
22,0.61241963,0.40790229,0.88505,0.61153959,0.40702225,0.88476
23,0.60514746,0.40064004,0.88688,0.60432888,0.39982146,0.88613
24,0.59853227,0.39403483,0.88862,0.59776568,0.39326823,0.88769
25,0.59246315,0.38797538,0.8904,0.59174381,0.38725605,0.8899
26,0.5868649,0.38238707,0.89178,0.58617618,0.38169836,0.89136
27,0.58168476,0.37721684,0.89315,0.58101736,0.37654944,0.89268
28,0.57687238,0.37241435,0.89458,0.57622057,0.37176254,0.89349
29,0.57238418,0.36793605,0.89555,0.57173495,0.36728681,0.89454
30,0.56817955,0.36374132,0.89627,0.56751204,0.36307381,0.89556
31,0.56422884,0.3598005,0.89733,0.56353306,0.35910472,0.89641
32,0.56049854,0.35607995,0.8983,0.55976638,0.35534778,0.89748
33,0.556972,0.35256326,0.89927,0.55620522,0.35179648,0.89819
34,0.55362516,0.34922611,0.90017,0.55283277,0.34843372,0.89917
35,0.55044019,0.34605131,0.9008,0.54961888,0.34523,0.90012
36,0.54740352,0.34302467,0.9017,0.5465614,0.34218255,0.90111
37,0.54450811,0.34013894,0.90253,0.54363287,0.33926369,0.90231
38,0.54174642,0.33738716,0.9034,0.54083105,0.33647179,0.90307
39,0.5390915,0.33474189,0.90425,0.53815097,0.33380136,0.90394
40,0.53654756,0.33220799,0.9049,0.53558394,0.33124437,0.90481
41,0.53410813,0.3297783,0.90525,0.53312104,0.32879121,0.90572
42,0.53176147,0.32744163,0.90587,0.53076395,0.32644412,0.90658
43,0.52950464,0.32519472,0.90658,0.52851107,0.32420114,0.90693
44,0.52732802,0.323028,0.90728,0.52633274,0.32203272,0.90733
45,0.52522266,0.32093236,0.90782,0.52422073,0.31993043,0.90779
46,0.52318563,0.31890506,0.90842,0.52218449,0.31790392,0.90846
47,0.5212145,0.31694377,0.90898,0.52020924,0.31593851,0.90963
48,0.51930832,0.31504774,0.90978,0.51829892,0.31403834,0.91071
49,0.51745934,0.31320852,0.91023,0.51645159,0.31220076,0.91156
50,0.51566215,0.31142125,0.91073,0.5146734,0.31043251,0.91218
51,0.5139139,0.30968268,0.91123,0.51295577,0.30872455,0.9125
52,0.51221147,0.30799013,0.91187,0.51130185,0.3070805,0.91281
53,0.51055879,0.30634733,0.91243,0.50971014,0.30549868,0.91317
54,0.5089504,0.30474889,0.91287,0.50818182,0.3039803,0.91348
55,0.50738731,0.30319546,0.91342,0.50668607,0.30249422,0.91369
56,0.50586719,0.30168538,0.91388,0.50521932,0.30103751,0.91392
57,0.50439471,0.30022271,0.91428,0.50379803,0.29962603,0.91436
58,0.50296345,0.29880138,0.91465,0.50242379,0.29826171,0.91497
59,0.5015677,0.29741536,0.91525,0.50109026,0.29693792,0.91528
60,0.50020827,0.29606571,0.91558,0.49980127,0.29565871,0.91578
61,0.49888036,0.29474774,0.91597,0.49855082,0.29441819,0.91637
62,0.49758451,0.29346177,0.91632,0.49733928,0.29321655,0.91708
63,0.49631899,0.29220593,0.91675,0.49616622,0.29205316,0.91768
64,0.49508157,0.29097853,0.91705,0.49502291,0.29091987,0.9183
65,0.49387772,0.28978438,0.91738,0.49390772,0.28981437,0.91894
66,0.49270119,0.288618,0.91787,0.49281619,0.28873301,0.91933
67,0.49155818,0.28748461,0.91827,0.49175361,0.28768004,0.91971
68,0.49044426,0.28638062,0.91863,0.49071529,0.28665165,0.91992
69,0.48935709,0.28530313,0.91923,0.48970619,0.28565223,0.92001
70,0.48829406,0.28424989,0.9195,0.48873353,0.28468937,0.92023
71,0.48725769,0.28322351,0.9199,0.48779449,0.2837603,0.92045
72,0.48624317,0.28221891,0.92023,0.4868744,0.28285014,0.92075
73,0.48525605,0.28124162,0.9205,0.48597698,0.28196255,0.92109
74,0.48429459,0.28028977,0.9207,0.48510073,0.28109591,0.92144
75,0.48335725,0.27936241,0.921,0.4842439,0.28024907,0.92149
76,0.48243718,0.2784521,0.92118,0.48341838,0.2794333,0.92165
77,0.48153818,0.27756315,0.92142,0.48261169,0.27863665,0.92175
78,0.48065772,0.27669247,0.9216,0.48182677,0.27786152,0.92172
79,0.47979536,0.2758399,0.92182,0.48105359,0.27709813,0.92183
80,0.47894988,0.27500414,0.92195,0.48029287,0.27634713,0.92199
81,0.47812075,0.27418487,0.92208,0.47955083,0.27561495,0.92213
82,0.47730965,0.27338374,0.9223,0.47881407,0.27488817,0.92221
83,0.47651365,0.27259759,0.92257,0.4780899,0.27417384,0.92227
84,0.47573345,0.271827,0.92295,0.47738265,0.27347619,0.92233
85,0.47496867,0.2710721,0.92318,0.47668755,0.27279098,0.9224
86,0.47421884,0.27033208,0.92335,0.47601074,0.27212398,0.92252
87,0.47348279,0.26960597,0.92362,0.47534955,0.27147274,0.92271
88,0.47275958,0.26889266,0.92378,0.47469548,0.27082856,0.92288
89,0.4720512,0.26819391,0.92398,0.47404319,0.2701859,0.92289
90,0.47135407,0.26750674,0.92417,0.47341027,0.26956294,0.92305
91,0.47067049,0.26683304,0.9243,0.47279891,0.26896145,0.92333
92,0.46999946,0.26617179,0.92445,0.47220308,0.26837541,0.92348
93,0.46934033,0.26552237,0.92462,0.47161406,0.26779609,0.92357
94,0.46869039,0.26488229,0.92508,0.47103689,0.26722879,0.92354
95,0.46804885,0.2642506,0.92522,0.4704713,0.26667306,0.92353
96,0.46741633,0.26362786,0.92523,0.46992215,0.26613368,0.92354
97,0.4667956,0.26301698,0.92542,0.46938413,0.26560551,0.92359
98,0.46618474,0.26241603,0.92548,0.46885,0.2650813,0.92369
99,0.46558425,0.26182539,0.9257,0.46832221,0.26456336,0.92386
100,0.46499368,0.26124448,0.92577,0.46780374,0.26405454,0.92405
101,0.46441339,0.26067396,0.92593,0.46729712,0.26355768,0.92413
102,0.46384342,0.26011392,0.92607,0.46679168,0.26306218,0.92422
103,0.46328591,0.25956612,0.92627,0.46629652,0.26257673,0.92426
104,0.46273893,0.25902921,0.92622,0.46580869,0.26209897,0.92429
105,0.46219971,0.25849962,0.92637,0.46532771,0.26162762,0.92437
106,0.46166845,0.25797827,0.92643,0.46485502,0.26116484,0.92445
107,0.46114513,0.25746462,0.92652,0.46439068,0.26071017,0.92452
108,0.46062906,0.25695843,0.92663,0.46393334,0.2602627,0.92459
109,0.46012051,0.2564596,0.92682,0.463487,0.25982609,0.92474
110,0.45962112,0.25597014,0.92692,0.46304695,0.25939597,0.92488
111,0.45912684,0.25548572,0.92708,0.46261541,0.25897429,0.92493
112,0.45863905,0.25500762,0.92725,0.46218257,0.25855115,0.92498
113,0.45815841,0.25453686,0.9274,0.46175434,0.2581328,0.92502
114,0.45768375,0.25407199,0.9275,0.46133237,0.25772061,0.92508
115,0.45721523,0.25361328,0.92765,0.46091273,0.25731079,0.92515
116,0.45675515,0.2531629,0.92773,0.46049931,0.25690707,0.92523
117,0.45630086,0.25271848,0.92777,0.46009131,0.25650893,0.92531
118,0.45585232,0.25227992,0.92793,0.45969262,0.25612023,0.92533
119,0.45540965,0.25184685,0.92805,0.45930101,0.25573822,0.92541
120,0.45497308,0.25142012,0.92823,0.45891565,0.25536269,0.92549
121,0.45454193,0.2509988,0.92835,0.45853957,0.25499644,0.92562
122,0.45411746,0.25058407,0.9285,0.45816809,0.2546347,0.92578
123,0.45369889,0.25017538,0.92867,0.45780024,0.25427672,0.92598
124,0.45328422,0.24977038,0.92872,0.45743648,0.25392263,0.92618
125,0.4528746,0.2493707,0.9288,0.45708162,0.25357772,0.92637
126,0.45247081,0.24897671,0.92892,0.4567366,0.2532425,0.9266
127,0.45207201,0.24858767,0.92908,0.45640051,0.25291617,0.92679
128,0.45167676,0.24820218,0.92918,0.45606783,0.25259325,0.927
129,0.45128709,0.2478223,0.9294,0.455739,0.25227421,0.92713
130,0.45090305,0.24744825,0.92952,0.45541334,0.25195853,0.92724
131,0.45052295,0.24707768,0.92968,0.45509079,0.25164552,0.92739
132,0.45014811,0.24671278,0.92978,0.45477621,0.25134088,0.92755
133,0.44977616,0.24635064,0.92978,0.45446605,0.25104053,0.92768
134,0.44940864,0.24599287,0.92993,0.45415635,0.25074058,0.92787
135,0.44904691,0.24564092,0.93,0.45384802,0.25044203,0.92798
136,0.44868939,0.24529308,0.93005,0.45354368,0.25014738,0.92813
137,0.44833588,0.2449493,0.93015,0.45324016,0.24985359,0.92821
138,0.44798486,0.24460829,0.93025,0.45294286,0.24956629,0.92827
139,0.4476368,0.24426991,0.93032,0.45265658,0.24928969,0.92834
140,0.44729192,0.24393505,0.9304,0.45237413,0.24901725,0.92844
141,0.4469515,0.24360426,0.93052,0.45209831,0.24875107,0.9285
142,0.44661433,0.24327685,0.93053,0.45182902,0.24849154,0.9286
143,0.44628035,0.24295257,0.9306,0.4515601,0.24823232,0.92875
144,0.44594982,0.24263202,0.93078,0.45129674,0.24797894,0.92884
145,0.44562298,0.24231478,0.93087,0.45103184,0.24772364,0.92899
146,0.44529775,0.2419994,0.93095,0.45076902,0.24747067,0.92917
147,0.44497781,0.24168919,0.93097,0.45051049,0.24722186,0.9293
148,0.44466088,0.24138208,0.93105,0.45025748,0.24697868,0.92946
149,0.44434669,0.24107774,0.9311,0.45000974,0.24674079,0.92959
150,0.44403672,0.24077758,0.93117,0.4497606,0.24650146,0.92968
151,0.44373064,0.24048127,0.93123,0.44950589,0.24625652,0.92982
152,0.44342696,0.24018729,0.9314,0.44925437,0.2460147,0.92995
153,0.44312594,0.23989597,0.93148,0.44900021,0.24577023,0.93006


==> mnist_4lev.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.594853162765503,2.3901302814483643,0.06796666979789734,2.5975382328033447,2.392815351486206,0.06340000033378601
2,2.00540331,1.80069328,0.39135,2.00776991,1.80305988,0.38888
3,1.30509138,1.10040691,0.67808,1.30289963,1.09821516,0.67681
4,0.95316798,0.74850823,0.8103199999999999,0.9463309999999999,0.74167125,0.81152
5,0.78159851,0.57696333,0.8481200000000001,0.77631379,0.57167862,0.8514700000000001
6,0.6998413,0.49523061,0.86475,0.69631581,0.49170511,0.86718
7,0.65279066,0.44820445,0.87505,0.65044037,0.44585416,0.8767299999999999
8,0.62190668,0.41734499,0.8827299999999999,0.61998373,0.41542205,0.88313
9,0.5997517,0.39521453,0.8884700000000001,0.59783631,0.39329913,0.8876
10,0.58273621,0.37822339,0.8926,0.58073802,0.3762252,0.8919799999999999
11,0.56905743,0.36456905,0.8960299999999999,0.56693912,0.36245075,0.89543
12,0.55767359,0.35320952,0.89923,0.55540009,0.35093603,0.8985299999999999
13,0.54794107,0.34350147,0.9016200000000001,0.54548822,0.34104861,0.90084
14,0.53947946,0.33506429,0.90407,0.53692368,0.33250851,0.904
15,0.53203507,0.32764426,0.90643,0.52941623,0.32502542,0.9064700000000001
16,0.52538295,0.3210165,0.90825,0.52274156,0.31837511,0.90895
17,0.51938715,0.31504507,0.9100799999999999,0.51681449,0.31247241,0.91065
18,0.51395632,0.30963847,0.91148,0.51147861,0.30716077,0.91219
19,0.50900479,0.30471124,0.9129,0.5067178,0.30242425,0.91343
20,0.50444897,0.30017957,0.91415,0.50242251,0.29815312,0.91479
21,0.5002592,0.29601414,0.91527,0.49851782,0.29427276,0.91604
22,0.49639879,0.29217805,0.91648,0.49490242,0.29068168,0.9172899999999999
23,0.49283325,0.28863671,0.9176700000000001,0.49157704,0.28738049,0.9186700000000001
24,0.48954015,0.28536782,0.9187200000000001,0.48853869,0.28436636,0.9197200000000001
25,0.48646805,0.28231993,0.9197,0.48578426,0.28163614,0.9202600000000001
26,0.48361787,0.27949409999999997,0.92063,0.48323513,0.27911137,0.92063
27,0.48095363,0.27685397,0.9215,0.48084801,0.27674835,0.9210299999999999
28,0.47846499,0.27438942,0.92235,0.47857694,0.27450137,0.9215399999999999
29,0.47612730000000003,0.27207584,0.9230299999999999,0.47644817,0.27239671,0.9218700000000001
30,0.47391946,0.26989217,0.92355,0.47446281,0.27043552,0.9221600000000001
31,0.47183814,0.26783492,0.9240200000000001,0.47258717,0.26858394,0.9224100000000001
32,0.46987576,0.26589645,0.92453,0.47083664,0.26685734,0.9227700000000001
33,0.46800895,0.2640539,0.9252,0.46918994,0.26523489,0.9231799999999999
34,0.46623939,0.26230835,0.9256200000000001,0.46762684,0.26369580000000004,0.92358
35,0.46455109,0.26064421,0.9259999999999999,0.46614185,0.26223497,0.92395
36,0.46294501,0.25906225,0.9265200000000001,0.46471951,0.26083675,0.92437
37,0.46142072,0.25756184,0.9268700000000001,0.46336473,0.25950584,0.9247799999999999
38,0.45995475,0.25611986,0.92725,0.46206374,0.25822886,0.9251
39,0.4585397,0.25472876,0.92758,0.46081483,0.25700389,0.9253600000000001
40,0.45718421,0.25339714,0.9279200000000001,0.45961987,0.25583279999999997,0.92561
41,0.4558799,0.25211683,0.9282299999999999,0.45849069,0.25472762,0.9258
42,0.45462886,0.25088988,0.9285,0.45741259,0.25367361,0.92611
43,0.45343025,0.24971527,0.92895,0.45639483,0.25267985,0.92638
44,0.45227602,0.24858492,0.92915,0.45543434,0.25174324,0.9265899999999999
45,0.45116382,0.24749663,0.92947,0.45453053,0.25086334,0.9268
46,0.45009062,0.24644728,0.9297,0.45366759,0.25002426,0.92712
47,0.44904695,0.24542736,0.9299,0.45282522,0.24920563,0.92743
48,0.44803784,0.24444207,0.93017,0.45199638,0.2484006,0.92776
49,0.44705964,0.24348787,0.93035,0.45117045,0.24759868,0.92805
50,0.44611059999999997,0.24256261,0.9307,0.45038916,0.24684117,0.9283899999999999
51,0.44519048,0.24166624,0.9309200000000001,0.44966437,0.24614012,0.9286700000000001
52,0.44429855,0.24079811,0.9312299999999999,0.4489652,0.24546476,0.92909
53,0.44343116,0.23995438,0.93147,0.44827613,0.24479935,0.92932
54,0.44258659,0.23913359,0.93173,0.44757829999999993,0.24412529999999996,0.9295899999999999
55,0.44176336,0.23833407,0.9320299999999999,0.44688374,0.24345445,0.92985
56,0.44095975,0.23755411,0.9322799999999999,0.44620883,0.24280320000000002,0.93021


==> mnist_512blks.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.5709731578826904,2.367086887359619,0.08403333276510239,2.572312355041504,2.3684260845184326,0.08460000157356262
2,1.46427532,1.26048496,0.62287,1.45304024,1.24924988,0.63147
3,0.7465277,0.54282189,0.8505,0.72563956,0.52193376,0.85971
4,0.62436293,0.4206668,0.88007,0.60830982,0.40461369,0.88491
5,0.57323997,0.3694925,0.89298,0.55888809,0.35514062,0.89677
6,0.54352756,0.33966091,0.90092,0.53022274,0.32635609,0.90366
7,0.52401199,0.31995698,0.906,0.51155295,0.30749794,0.90951
8,0.51013821,0.30582775,0.90955,0.49862958,0.29431911,0.9136
9,0.49990981,0.2952802,0.91278,0.48928488,0.28465527,0.91667
10,0.49205025,0.28704176,0.9154,0.48218738,0.27717889,0.91939
11,0.48579312,0.2803493,0.91727,0.47677221,0.27132839,0.92154
12,0.48066886,0.27473768,0.91867,0.47250811,0.26657694,0.92334
13,0.47637929,0.26991217,0.92025,0.4690366,0.26256948,0.92467
14,0.47278237,0.26573398,0.92165,0.46624265,0.25919426,0.92559
15,0.46971115,0.26203924,0.92262,0.46397717,0.25630526,0.92642
16,0.46703995,0.25870492,0.92355,0.4621239,0.25378887,0.92723
17,0.46470646,0.25567161,0.9243,0.46054166,0.2515068,0.92791
18,0.46265523,0.25288757,0.92525,0.45921445,0.24944678,0.92827
19,0.46087093,0.25033901,0.92607,0.4581337,0.24760178,0.92849
20,0.45929295,0.24796843,0.92682,0.45723719,0.24591266,0.92867
21,0.45789677,0.24575214,0.92743,0.45647238,0.24432774,0.92887
22,0.45666991,0.24368169,0.92815,0.45584271,0.2428545,0.92909
23,0.45555106,0.24169675,0.9287,0.45535714,0.24150283,0.92935
24,0.45456286,0.23982109,0.92923,0.45500221,0.24026044,0.92966
25,0.45368379,0.23803566,0.92988,0.45475313,0.239105,0.9299
26,0.45290237,0.23633183,0.93035,0.45459321,0.23802268,0.93024


==> mnist_8lev.csv <==
V-cycle,total train loss,train loss no reg,train accuracy,total validation loss,validation loss no reg,validation accuracy
1,2.594853162765503,2.3901302814483643,0.06796666979789734,2.5975382328033447,2.392815351486206,0.06340000033378601
2,1.57005736,1.36535982,0.56733,1.5680638,1.36336627,0.5664
3,0.79627683,0.59162443,0.84375,0.7898291,0.58517669,0.84748
4,0.64558708,0.44097543,0.87572,0.64211723,0.43750558,0.878
5,0.5918396,0.38726482,0.88912,0.5889547,0.38437992,0.88924
6,0.56221564,0.35767332,0.89738,0.55918933,0.35464702,0.89747
7,0.54219436,0.33768021,0.90327,0.5389941,0.33447995,0.90299
8,0.52716949,0.3226789,0.9074,0.52380336,0.31931277,0.90783
9,0.51524149,0.31077004,0.91068,0.51187251,0.30740105,0.91164
10,0.50538297,0.30092629,0.9135,0.50237028,0.2979136,0.91483
11,0.4969325,0.29248632,0.91665,0.49433127,0.28988508,0.91701
12,0.48964781,0.28520784,0.91943,0.48756299,0.28312302,0.91891
13,0.48333368,0.27889562,0.9209,0.48184491,0.27740684,0.92042
14,0.47789851,0.27345828,0.92243,0.47701416,0.27257393,0.92183
15,0.47318457,0.26873797,0.92393,0.47279533,0.26834873,0.92294
16,0.46901153,0.26455471,0.92522,0.46910671,0.26464989,0.92404
17,0.46530855,0.26083753,0.926,0.46584861,0.2613776,0.92493
18,0.46199119,0.25750211,0.92688,0.46292855,0.25843947,0.92568
19,0.4590114,0.25450049,0.92753,0.46036634,0.25585543,0.92616
20,0.45632118,0.25178475,0.92817,0.45811206,0.25357563,0.92671
21,0.45387597,0.2493103,0.92882,0.45607861,0.25151294,0.92714
22,0.45161624,0.24701789,0.92975,0.45419145,0.2495931,0.92758
23,0.44954904,0.24491444,0.93028,0.45246207,0.24782747,0.92793
24,0.44762681,0.24295254,0.9309,0.45087621,0.24620193,0.9283
25,0.44583793,0.24112061,0.93162,0.44936705,0.24464973,0.92862
26,0.44416549,0.23940188,0.9322,0.44794263,0.24317902,0.92898
27,0.44258322,0.23777,0.93262,0.44659378,0.24178056,0.92933
28,0.44108914,0.23622315,0.93327,0.44540482,0.24053883,0.92981
29,0.43968496,0.23476316,0.93367,0.4443382,0.2394164,0.93033

